Do we really have to filter out random noise in pre-training data for language models?

Web-scale pre-training datasets are the cornerstone of LLMs' success. However, text data curated from the Internet inevitably contains random noise caused by decoding errors or unregulated web content. In contrast to previous works that focus on low quality or synthetic data, our study \textbf{provides the first systematic investigation of such random noise through a cohesive ``What-Why-How'' framework.} Surprisingly, we observed that the resulting increase in the loss of next-token prediction (NTP) was significantly lower than the proportion of random noise even when the model was scaled up to 2.7B. We provide a theoretical justification for this phenomenon, which also elucidates the success of multilingual models and can be applied to multimodal models. On the other hand, experiments show that the model's performance in downstream tasks is not based solely on the NTP loss, which means that random noise may result in degraded downstream performance. To address the potential adverse effects, we introduce a novel plug-and-play Local Gradient Matching loss, which explicitly enhances the denoising capability of the downstream task head by aligning the gradient of normal and perturbed features without requiring knowledge of the model's parameters. Additional experiments on 8 language and 14 vision benchmarks further validate its effectiveness.

==> Sec3-Exp/1__iter=10000_result.txt <==
3.174208164215088
3.090670108795166
3.0588314533233643
3.0370121002197266
3.0267677307128906
3.0165858268737793
3.008465528488159
3.003408193588257
2.997239351272583
2.992259979248047
2.9911179542541504
2.986927032470703
2.9815289974212646
2.9785208702087402
2.976829767227173
2.972612142562866
2.968057632446289
2.9650394916534424
2.961939811706543
2.9595131874084473
2.9569053649902344
2.954495429992676
2.9505598545074463
2.947162389755249
2.944812536239624
2.9414403438568115
2.9390149116516113
2.937049388885498
2.9336936473846436
2.930272102355957


==> Sec3-Exp/20__iter=10000_result.txt <==
3.2029428482055664
3.123669385910034
3.081097364425659
3.0602567195892334
3.0489752292633057
3.0384202003479004
3.029858112335205
3.0237221717834473
3.017277240753174
3.011770725250244
3.0102343559265137
3.005521535873413
2.998837947845459
2.996859312057495
2.992659330368042
2.991001605987549
2.9843051433563232
2.9836366176605225
2.97867488861084
2.9755654335021973
2.972548007965088
2.9703102111816406
2.9665920734405518
2.9635202884674072
2.961834192276001
2.9562854766845703
2.9571027755737305
2.956498384475708
2.953097343444824
2.9502341747283936


==> Sec3-Exp/5__iter=10000_result.txt <==
3.1760799884796143
3.093510150909424
3.0632553100585938
3.043591022491455
3.0336854457855225
3.023859739303589
3.016497850418091
3.010643720626831
3.0039141178131104
2.9985885620117188
2.9960272312164307
2.991934061050415
2.986978530883789
2.9844765663146973
2.981464385986328
2.9776558876037598
2.972989559173584
2.9692718982696533
2.9677696228027344
2.9641127586364746
2.961836814880371
2.9584357738494873
2.9551100730895996
2.953073740005493
2.949720621109009
2.9449551105499268
2.943314552307129
2.940631151199341
2.9370999336242676
2.9344992637634277


==> Sec3-Exp/clean_iter=10000_result.txt <==
3.175104856491089
3.0941989421844482
3.058828353881836
3.0392584800720215
3.027510643005371
3.019068717956543
3.0087313652038574
3.0042834281921387
2.9973220825195312
2.9918386936187744
2.988741636276245
2.9863972663879395
2.9808473587036133
2.9772419929504395
2.9734065532684326
2.972759485244751
2.96561598777771
2.9631435871124268
2.959491491317749
2.9581053256988525
2.9546542167663574
2.9519460201263428
2.9484901428222656
2.9457643032073975
2.9431071281433105
2.93843936920166
2.9375710487365723
2.934781312942505
2.931245803833008
2.9283323287963867


==> Sec3-Exp/gaussian_iter=10000_result.txt <==
3.1786890029907227
3.094439744949341
3.0593135356903076
3.040229558944702
3.031442642211914
3.0210554599761963
3.0121352672576904
3.0063998699188232
3.0013504028320312
2.9961421489715576
2.9936435222625732
2.9888839721679688
2.9852094650268555
2.982006549835205
2.9782309532165527
2.9761831760406494
2.970695734024048
2.9689769744873047
2.9639973640441895
2.96095609664917
2.9587652683258057
2.9565272331237793
2.9525561332702637
2.949902296066284
2.9480090141296387
2.9431753158569336
2.941683292388916
2.939523935317993
2.9363996982574463
2.933396100997925


==> Sec3-Exp/noise_5__iter=10000_result.txt <==
10.458101272583008
10.443685531616211
10.437426567077637
10.435627937316895
10.434160232543945
10.432856559753418
10.431756019592285
10.43245792388916
10.430255889892578
10.43017292022705
10.429754257202148
10.429482460021973
10.428332328796387
10.427215576171875
10.426109313964844
10.423626899719238
10.423916816711426
10.424741744995117
10.424349784851074
10.423712730407715
10.423189163208008
10.422037124633789
10.42168140411377
10.421751022338867
10.421270370483398
10.420270919799805
10.419939041137695
10.419573783874512
10.419240951538086
10.418293952941895


==> Sec3-Exp/noise_gaussian_iter=10000_result.txt <==
7.762342796325684
7.702576675415039
7.666428089141846
7.66418981552124
7.661723613739014
7.662718772888184
7.664320945739746
7.664637565612793
7.671052932739258
7.667011737823486
7.666779518127441
7.677140712738037
7.67575216293335
7.6726531982421875
7.6858134269714355
7.685451507568359
7.6933913230896
7.688278675079346
7.6951422691345215
7.6917033195495605
7.701332092285156
7.7087202072143555
7.69786262512207
7.702689628601074
7.693321895599365
7.715063304901123
7.727189998626709
7.729631404876709
7.7095927810668945
7.712619743347168


==> Sec3-Exp/noise_gaussian_iter=1000_result.txt <==
7.6522979736328125
7.662686347961426
7.666263580322266
7.664388179779053
7.66156530380249
7.662631034851074
7.664190292358398
7.66447639465332
10.973838806152344
10.976661682128906


==> Sec3-Exp/ntp/pile_arxiv/results_arxiv_0_.txt <==
3.039703369140625
2.972963809967041
2.9577531814575195
2.9713447093963623
2.967794179916382
2.945509672164917
2.935074806213379
2.927915334701538
2.908872365951538
2.9162304401397705
2.896230697631836
2.8988146781921387
2.8996779918670654
2.8944551944732666
2.874138593673706
2.869913339614868
2.885908842086792
2.8662357330322266
2.8783152103424072
2.8758697509765625
2.8857502937316895
2.887017011642456
2.8868560791015625
2.8823304176330566
2.8696670532226562
2.8663554191589355
2.8783817291259766
2.8652939796447754
2.8846540451049805
2.871504306793213


==> Sec3-Exp/ntp/pile_arxiv/results_arxiv_1_.txt <==
3.0054759979248047
2.927457571029663
2.926968812942505
2.9014039039611816
2.90212082862854
2.8934476375579834
2.8851680755615234
2.9073448181152344
2.8996760845184326
2.8960683345794678
2.898491859436035
2.8985326290130615
2.888599395751953
2.8990468978881836
2.9142096042633057
2.8617751598358154
2.8733372688293457
2.8738434314727783
2.8755950927734375
2.8708479404449463
2.8646302223205566
2.856790065765381
2.8661136627197266
2.8523731231689453
2.821591377258301
2.8465538024902344
2.8580358028411865
2.828843116760254
2.8334383964538574
2.8431050777435303


==> Sec3-Exp/ntp/pile_arxiv/results_arxiv_20_.txt <==
3.0126945972442627
2.943441390991211
2.8934566974639893
2.897893190383911
2.883936882019043
2.884993076324463
2.867668867111206
2.8600878715515137
2.8662374019622803
2.851128339767456
2.832470655441284
2.8284366130828857
2.835456132888794
2.8157567977905273
2.8309903144836426
2.819096565246582
2.8158090114593506
2.814185857772827
2.8064563274383545
2.809190511703491
2.811967372894287
2.8059098720550537
2.8114283084869385
2.807143211364746
2.7939088344573975
2.798563241958618
2.785031795501709
2.793931722640991
2.7779481410980225
2.792837142944336


==> Sec3-Exp/ntp/pile_arxiv/results_arxiv_5_.txt <==
2.978440523147583
2.9145617485046387
2.9107844829559326
2.8928303718566895
2.8702194690704346
2.87587833404541
2.8632421493530273
2.879058599472046
2.869070529937744
2.8734257221221924
2.878983736038208
2.859835386276245
2.851335048675537
2.854126214981079
2.848742723464966
2.867117166519165
2.8626458644866943
2.865567922592163
2.855318307876587
2.843562602996826
2.8662819862365723
2.8387763500213623
2.8497142791748047
2.8378775119781494
2.8554368019104004
2.8364193439483643
2.827103853225708
2.830385446548462
2.8171226978302
2.8280797004699707


==> Sec3-Exp/ntp/pile_arxiv/results_arxiv_gaussian.txt <==
3.0395073890686035
2.986929416656494
2.9466991424560547
2.9260644912719727
2.9579830169677734
2.9407219886779785
2.958677053451538
2.9516618251800537
2.978379964828491
2.9376637935638428
2.9718034267425537
3.002027750015259
2.973601818084717
2.9690732955932617
3.006458044052124
3.0022130012512207
2.955070972442627
2.918349266052246
2.8887112140655518
2.8922643661499023
2.886331081390381
2.8642642498016357
2.8709001541137695
2.8804707527160645
2.869595766067505
2.862455129623413
2.8626344203948975
2.885035514831543
2.8379831314086914
2.8529367446899414


==> Sec3-Exp/ntp/wiki/results_wiki_0_.txt <==
4.3073835372924805
4.199765682220459
4.228140830993652
4.222616672515869
4.200599193572998
4.218327045440674
4.228153705596924
4.213259220123291
4.2074785232543945
4.245484352111816
4.252484321594238
4.2090349197387695
4.206282615661621
4.204666614532471
4.206083297729492
4.174933433532715
4.221285820007324
4.257224082946777
4.232325553894043
4.207186698913574
4.2043304443359375
4.220069885253906
4.2016754150390625
4.18548059463501
4.205730438232422
4.282418251037598
4.217649936676025
4.26153564453125
4.219521999359131
4.220198154449463


==> Sec3-Exp/ntp/wiki/results_wiki_1_.txt <==
4.29055643081665
4.2154130935668945
4.233224391937256
4.1887407302856445
4.264603137969971
4.17179536819458
4.250048637390137
4.207209587097168
4.23651123046875
4.246047019958496
4.184128761291504
4.195371627807617
4.201065540313721
4.239720821380615
4.208029270172119
4.17197322845459
4.168036937713623
4.173830509185791
4.15976095199585
4.197418689727783
4.189237117767334
4.21014928817749
4.2056193351745605
4.219694137573242
4.235637187957764
4.210963249206543
4.213446140289307
4.231712341308594
4.23553991317749
4.196361064910889


==> Sec3-Exp/ntp/wiki/results_wiki_20_.txt <==
4.31005859375
4.243096828460693
4.233044624328613
4.1835737228393555
4.186189651489258
4.172692775726318
4.21902322769165
4.156354904174805
4.186432838439941
4.14552116394043
4.186148643493652
4.160796165466309
4.182960033416748
4.164503574371338
4.184193134307861
4.219320774078369
4.180699825286865
4.182488441467285
4.1541619300842285
4.190664768218994
4.206658363342285
4.1736273765563965
4.118337631225586
4.199075698852539
4.149506568908691
4.144437313079834
4.163536548614502
4.146462917327881
4.110973358154297
4.134236812591553


==> Sec3-Exp/ntp/wiki/results_wiki_5_.txt <==
4.316333770751953
4.274501800537109
4.294469356536865
4.1958184242248535
4.235547065734863
4.195301532745361
4.165891170501709
4.147608280181885
4.155057907104492
4.1646199226379395
4.157712936401367
4.155064582824707
4.133199214935303
4.232155799865723
4.171152114868164
4.186132907867432
4.239701747894287
4.209328651428223
4.215676307678223
4.208244323730469
4.217166900634766
4.238794326782227
4.236969947814941
4.226028919219971
4.222602367401123
4.223116397857666
4.229952335357666
4.208669185638428
4.2000885009765625
4.158974647521973


==> Sec3-Exp/ntp/wiki/results_wiki_gaussian.txt <==
4.298457622528076
4.175422191619873
4.1970744132995605
4.1881184577941895
4.122802734375
4.150238513946533
4.089013576507568
4.119126319885254
4.057107925415039
4.112348556518555
4.129486560821533
4.1199445724487305
4.164961814880371
4.145663261413574
4.1281514167785645
4.192626953125
4.178664207458496
4.189868927001953
4.154254913330078
4.171178817749023
4.178986072540283
4.185281753540039
4.173954963684082
4.1948652267456055
4.141040325164795
4.142985820770264
4.174360752105713
4.1908416748046875
4.170812129974365
4.159842491149902


==> Sec3-Exp/tmp.py/result_0__10000-280000.txt <==
3.174567937850952
3.0863606929779053
3.061922788619995
3.041306972503662
3.0194873809814453
3.0234732627868652
3.011991500854492
3.0016186237335205
3.0000534057617188
2.993415117263794
2.978733777999878
2.984447717666626
2.978508234024048
2.96724009513855
2.976020097732544
2.9694924354553223
2.962218761444092
2.964095115661621
2.9581656455993652
2.953700304031372
2.9532387256622314
2.9479899406433105
2.951742649078369
2.9489128589630127
2.9455184936523438
2.9438257217407227
2.937978744506836
2.934109926223755


==> Sec3-Exp/tmp.py/result_0__10000-90000.txt <==
3.174567937850952
3.0863606929779053
3.061922788619995
3.041306972503662
3.0194873809814453
3.0234732627868652
3.011991500854492
3.0016186237335205
3.0000534057617188


==> Sec3-Exp/tmp.py/result_0__100000-280000.txt <==
2.993415117263794
2.978733777999878
2.984447717666626
2.978508234024048
2.96724009513855
2.976020097732544
2.9694924354553223
2.962218761444092
2.964095115661621
2.9581656455993652
2.953700304031372
2.9532387256622314
2.9479899406433105
2.951742649078369
2.9489128589630127
2.9455184936523438
2.9438257217407227
2.937978744506836
2.934109926223755


==> Sec3-Exp/tmp.py/result_0__30000-280000.txt <==
3.061922788619995
3.041306972503662
3.0194873809814453
3.0234732627868652
3.011991500854492
3.0016186237335205
3.0000534057617188
2.993415117263794
2.978733777999878
2.984447717666626
2.978508234024048
2.96724009513855
2.976020097732544
2.9694924354553223
2.962218761444092
2.964095115661621
2.9581656455993652
2.953700304031372
2.9532387256622314
2.9479899406433105
2.951742649078369
2.9489128589630127
2.9455184936523438
2.9438257217407227
2.937978744506836
2.934109926223755

==> Sec3-Exp/tmp.py/result_20__10000-280000.txt <==
3.2025089263916016
3.115995407104492
3.084512710571289
3.062192678451538
3.0411367416381836
3.04256272315979
3.0337305068969727
3.0210158824920654
3.018155574798584
3.0095951557159424
3.0040247440338135
3.002617120742798
2.9942901134490967
2.997893810272217
2.9938619136810303
2.9911868572235107
2.9879531860351562
2.9853947162628174
2.9795563220977783
2.9758071899414062
2.9747722148895264
2.969214916229248
2.9653313159942627
2.9585907459259033
2.9575
2.9574897289276123
2.94901704788208
2.9554717540740967


==> Sec3-Exp/tmp.py/result_20__30000-280000.txt <==
3.084512710571289
3.062192678451538
3.0411367416381836
3.04256272315979
3.0337305068969727
3.0210158824920654
3.018155574798584
3.0095951557159424
3.0040247440338135
3.002617120742798
2.9942901134490967
2.997893810272217
2.9938619136810303
2.9911868572235107
2.9879531860351562
2.9853947162628174
2.9795563220977783
2.9758071899414062
2.9747722148895264
2.969214916229248
2.9653313159942627
2.9585907459259033
2.9575
2.9574897289276123
2.94901704788208
2.9554717540740967

==> Sec3-Exp/tmp.py/result_5__210000-240000.txt <==
2.963592767715454
2.9532968997955322
2.9617762565612793
2.9544360637664795


==> Sec3-Exp/tmp.py/result_5__250000-340000.txt <==
2.9521803855895996
2.9407176971435547
2.9476261138916016
2.9414360523223877
2.9308254718780518
2.938831090927124
2.9336585998535156
2.925567865371704
2.925999402999878
2.9186055660247803


==> Sec3-Exp/tmp.py/result_5__30000-280000.txt <==
3.0635273456573486
3.03747820854187
3.035742998123169
3.0247185230255127
3.0100128650665283
3.015620231628418
3.0068697929382324
2.997241973876953
2.997379779815674
2.989286422729492
2.9833908081054688
2.983349084854126
2.9750349731445312
2.9769110164642334
2.974311943054199
2.9696477603912354
2.9675911617279053
2.964460964202881
2.9592128944396973
2.9532968997955322
2.9617762565612793
2.9544360637664795
2.9521803855895996
2.9407176971435547
2.9476261138916016
2.9414360523223877

==> Sec3-Exp/tmp.py/result_5__30000_210000.txt <==
3.0635273456573486
3.03747820854187
3.035742998123169
3.0247185230255127
3.0100128650665283
3.015620231628418
3.0068697929382324
2.997241973876953
2.997379779815674
2.989286422729492
2.9833908081054688
2.983349084854126
2.9780349731445312
2.9809110164642334
2.979311943054199
2.9746477603912354
2.9725911617279053
2.969460964202881
2.9642128944396973

